Distributions of Noisy Expectation Values over Sets of Measurement Operators

Expectation values of measurement operators, interpreted as measurement probabilities, arise frequently throughout quantum algorithms. When quantum states are randomly distributed, their expectation values are also randomly distributed. In this work, with the goal of understanding non-unitary dynamics, we generalize previous derivations for distributions of expectation values [Campos et al., Phys. Lett. A 377, 1854 (2013)] to the case of sets of measurement operators and random mixed quantum states within variable sized environments. Using combinatorics approaches, we derive expressions for their moments. We proceed to construct empirical distributions of simulated Haar random brickwork quantum circuits with local depolarizing noise, and compare their form to a proposed effective global-depolarizing-like model with variable effective noise scales and environment dimensions. The fitted effective distributions reproduce peak behaviour across circuit depths, noise scales, and system sizes, while deviations in the distribution tails arise from local noise effects. The fit effective model parameters are also shown to vary smoothly and consistently with circuit depth and noise scale. Finally, sets of non-symmetric measurement operators are shown to exhibit distinct multi-modal distributions relative to uni-modal distributions for symmetric measurement operators, opening up questions about their simulability.

==> circuit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qubit] (154) at (3, 1) {};
		\node [style=qubit] (155) at (3, -1) {};
		\node [style=qubit] (156) at (3, -3) {};
		\node [style=qubit] (157) at (3, -5) {};
		\node [style=qubit] (158) at (3, 3) {};
		\node [style=qubit] (159) at (3, 5) {};
		\node [style=unitary] (173) at (7, 0) {};
		\node [style=unitary] (174) at (7, -4) {};
		\node [style=unitary] (188) at (10, -2) {};
		\node [style=none] (192) at (3, 3.375) {};
		\node [style=none] (193) at (3, 4.625) {};
		\node [style=none] (194) at (3, 1.375) {};
		\node [style=none] (195) at (3, 2.625) {};
		\node [style=none] (196) at (3, -0.625) {};
		\node [style=none] (197) at (3, 0.625) {};
		\node [style=none] (198) at (3, -2.625) {};
		\node [style=none] (199) at (3, -1.375) {};
		\node [style=none] (200) at (3, -4.625) {};
		\node [style=none] (201) at (3, -3.375) {};
		\node [style=none] (202) at (20.025, 4) {$\cdots$};
		\node [style=none] (203) at (20.025, 2) {$\cdots$};
		\node [style=none] (204) at (20.025, 0) {$\cdots$};
		\node [style=none] (205) at (20.025, -2) {$\cdots$};
		\node [style=none] (206) at (20.025, -4) {$\cdots$};
		\node [style=none] (219) at (5.05, 4) {$\cdots$};
		\node [style=none] (220) at (5.05, 2) {$\cdots$};
		\node [style=none] (221) at (5.05, 0) {$\cdots$};
		\node [style=none] (222) at (5.05, -2) {$\cdots$};
		\node [style=none] (223) at (5.05, -4) {$\cdots$};
		\node [style=none] (228) at (3.025, 0.975) {};
		\node [style=unitary] (461) at (7, 4) {};
		\node [style=unitary] (464) at (10, 2) {};
		\node [style=none] (495) at (6, 5) {};
		\node [style=none] (496) at (4, 5) {};
		\node [style=none] (497) at (19, 5) {};
		\node [style=none] (499) at (3, 5) {};
		\node [style=none] (501) at (6, 3) {};
		\node [style=none] (502) at (4, 3) {};
		\node [style=none] (503) at (19, 3) {};
		\node [style=none] (505) at (3, 3) {};
		\node [style=none] (507) at (6, 1) {};
		\node [style=none] (508) at (4, 1) {};
		\node [style=none] (509) at (19, 1) {};
		\node [style=none] (511) at (3, 1) {};
		\node [style=none] (513) at (6, -1) {};
		\node [style=none] (514) at (4, -1) {};
		\node [style=none] (515) at (19, -1) {};
		\node [style=none] (517) at (3, -1) {};
		\node [style=none] (519) at (6, -3) {};
		\node [style=none] (520) at (4, -3) {};
		\node [style=none] (521) at (19, -3) {};
		\node [style=none] (523) at (3, -3) {};
		\node [style=none] (525) at (6, -5) {};
		\node [style=none] (526) at (4, -5) {};
		\node [style=none] (527) at (19, -5) {};
		\node [style=none] (529) at (3, -5) {};
		\node [style=noisequbit] (533) at (8.5, 5) {};
		\node [style=noisequbit] (534) at (8.525, 3) {};
		\node [style=noisequbit] (535) at (11.525, 3) {};
		\node [style=noisequbit] (536) at (11.55, 1) {};
		\node [style=noisequbit] (537) at (8.525, 1) {};
		\node [style=noisequbit] (538) at (8.55, -1) {};
		\node [style=noisequbit] (539) at (11.525, -1) {};
		\node [style=noisequbit] (540) at (11.55, -3) {};
		\node [style=noisequbit] (541) at (8.525, -3) {};
		\node [style=noisequbit] (542) at (8.55, -5) {};
		\node [style=none] (548) at (21.025, 5) {};
		\node [style=none] (549) at (29.025, 5) {};
		\node [style=none] (550) at (21.025, 3) {};
		\node [style=none] (551) at (29.025, 3) {};
		\node [style=none] (552) at (21.025, 1) {};
		\node [style=none] (553) at (29.025, 1) {};
		\node [style=none] (554) at (21.025, -1) {};
		\node [style=none] (555) at (29.025, -1) {};
		\node [style=none] (556) at (21.025, -3) {};
		\node [style=none] (557) at (29.025, -3) {};
		\node [style=none] (558) at (21.025, -5) {};
		\node [style=none] (559) at (29.025, -5) {};
		\node [style=unitary] (570) at (13.025, 0) {};
		\node [style=unitary] (571) at (13.025, -4) {};
		\node [style=unitary] (572) at (16.025, -2) {};
		\node [style=unitary] (573) at (13.025, 4) {};
		\node [style=unitary] (574) at (16.025, 2) {};
		\node [style=noisequbit] (575) at (14.525, 5) {};
		\node [style=noisequbit] (576) at (14.55, 3) {};
		\node [style=noisequbit] (577) at (17.55, 3) {};
		\node [style=noisequbit] (578) at (17.575, 1) {};
		\node [style=noisequbit] (579) at (14.55, 1) {};
		\node [style=noisequbit] (580) at (14.575, -1) {};
		\node [style=noisequbit] (581) at (17.55, -1) {};
		\node [style=noisequbit] (582) at (17.575, -3) {};
		\node [style=noisequbit] (583) at (14.55, -3) {};
		\node [style=noisequbit] (584) at (14.575, -5) {};
		\node [style=unitary] (585) at (25.025, -2) {};
		\node [style=unitary] (586) at (25.025, 2) {};
		\node [style=noisequbit] (587) at (23.525, 5) {};
		\node [style=noisequbit] (588) at (23.55, 3) {};
		\node [style=noisequbit] (589) at (26.55, 3) {};
		\node [style=noisequbit] (590) at (26.575, 1) {};
		\node [style=noisequbit] (591) at (23.55, 1) {};
		\node [style=noisequbit] (592) at (23.575, -1) {};
		\node [style=noisequbit] (593) at (26.55, -1) {};
		\node [style=noisequbit] (594) at (26.575, -3) {};
		\node [style=noisequbit] (595) at (23.55, -3) {};
		\node [style=noisequbit] (596) at (23.575, -5) {};
		\node [style=unitary] (597) at (22.025, 0) {};
		\node [style=unitary] (598) at (22.025, -4) {};
		\node [style=unitary] (599) at (22.025, 4) {};
		\node [style=none] (brace0) at (3, -6.25) {};
		\node [style=none] (brace1) at (29, -6.25) {};
		\node [style=none] (brace2) at (2, -5) {};
		\node [style=none] (brace3) at (2, 5) {};
		\node [style=none] (600) at (33, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=wire] (192.center) to (193.center);
		\draw [style=wire] (194.center) to (195.center);
		\draw [style=wire] (196.center) to (197.center);
		\draw [style=wire] (198.center) to (199.center);
		\draw [style=wire] (200.center) to (201.center);
		\draw (497.center) to (495.center);
		\draw (499.center) to (496.center);
		\draw (503.center) to (501.center);
		\draw (505.center) to (502.center);
		\draw (509.center) to (507.center);
		\draw (511.center) to (508.center);
		\draw (515.center) to (513.center);
		\draw (517.center) to (514.center);
		\draw (521.center) to (519.center);
		\draw (523.center) to (520.center);
		\draw (527.center) to (525.center);
		\draw (529.center) to (526.center);
		\draw (549.center) to (548.center);
		\draw (551.center) to (550.center);
		\draw (553.center) to (552.center);
		\draw (555.center) to (554.center);
		\draw (557.center) to (556.center);
		\draw (559.center) to (558.center);
		\node (brace0) at (3, -6.25) {};
		\node (brace1) at (29, -6.25) {};
		\draw [brace] (brace0.south) -- node [pos=0.5,below=22pt] {\huge{$k$}} (brace1.south);
		\node (brace2) at (2, -5) {};
		\node (brace3) at (2, 5) {};
		\draw [revbrace] (brace2.west) -- node [pos=0.5,left=20pt] {\huge{$n$}} (brace3.west);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blue dot}=[fill={rgb,255: red,59; green,91; blue,195}, draw=black, shape=circle, tikzit category=Nodes]
\tikzstyle{green rectangle}=[fill={rgb,255: red,56; green,195; blue,153}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue rectangle}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=20]
\tikzstyle{blue square}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{orange circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15]
\tikzstyle{red rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum width=14, minimum height=24, tikzit category=Nodes]
\tikzstyle{red square}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{red rectangle horizontal}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum height=10, minimum width=20]
\tikzstyle{blue rectangle tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum height=40, minimum width=20]
\tikzstyle{classical rectangle}=[fill={rgb,255: red,203; green,141; blue,41}, draw=black, shape=rectangle, minimum width=320, minimum height=40, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=80, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle small}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=40, minimum height=25, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{unitary square}=[fill={rgb,255: red,34; green,204; blue,148}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=50, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{svd square}=[fill=colorlightblue, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{svd squaredagger}=[fill=colorlightpurple, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{svd square hatch}=[preaction={fill=colorlightblue}, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick,pattern=crosshatch]
\tikzstyle{svd squaredagger hatch}=[preaction={fill=colorlightpurple}, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick,pattern=crosshatch]
\tikzstyle{mps square}=[fill=highlighttwo, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mps square boundary}=[fill=highlightone, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps square boundary gray}=[fill=gray, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps square hatch}=[preaction={fill=highlighttwo}, draw=colorblue, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick,pattern=crosshatch]
\tikzstyle{mps add}=[fill=colorlightblue, draw=colorblue, shape=circle, minimum width=15, minimum height=15, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mpo circle}=[fill={rgb,255: red,88; green,99; blue,255}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw={rgb,255: red,128; green,128; blue,128}, minimum width=14, minimum height=24, tikzit category=Nodes, rounded corners]
\tikzstyle{channel}=[fill=gray, draw=colorblue, minimum height=20, minimum width=78, rounded corners, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{channel vertical}=[fill=gray, draw=colorblue, minimum height=78, minimum width=20, rounded corners, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{channel two}=[fill=gray, draw=colorblue, minimum height=45, minimum width=20, rounded corners, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{channel two vertical}=[fill=gray, draw=colorblue, minimum height=20, minimum width=45, rounded corners, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{channel two small}=[fill=gray, draw=colorblue, minimum height=20, minimum width=45, rounded corners, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]


\tikzstyle{vector pink circle}=[fill={rgb,255: red,235; green,0; blue,139}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector blue circle}=[fill={rgb,255: red,7; green,34; blue,62}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector blue square}=[fill=highlightone, draw=colorblue, shape=rectangle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector green circle}=[fill=highlightthree, draw=colorblue, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector white circle}=[fill=white, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{measurement}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=18, thick]
\tikzstyle{measurement_big}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=25, thick]
\tikzstyle{measurement_classical}=[fill={rgb,255: red,127; green,0; blue,255}, draw=black, shape=circle, rounded corners, tikzit shape=circle, minimum width=45, thick]
\tikzstyle{graph blue circle}=[fill={rgb,255: red,31; green,119; blue,180}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph orange circle}=[fill={rgb,255: red,255; green,127; blue,14}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph green circle}=[fill={rgb,255: red,44; green,160; blue,44}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph purple circle}=[fill={rgb,255: red,148; green,103; blue,189}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{clear circle}=[draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=45, minimum height=140, thick]
\tikzstyle{unitary}=[fill=highlighttwo, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary sideways}=[fill=highlighttwo, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=35, minimum height=20, rounded corners, thick]
\tikzstyle{mps two}=[fill=highlighttwo, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=48.5, minimum height=20, rounded corners, thick]
\tikzstyle{unitary purple}=[fill={rgb,255: red,99; green,160; blue,255}, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary yellow}=[fill={rgb,255: red,255; green,195; blue,99}, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary green}=[fill={rgb,255: red,115; green,240; blue,85}, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=35, rounded corners, thick]
\tikzstyle{unitary local}=[fill=highlightone, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick]
\tikzstyle{unitary local two}=[fill=highlighttwo, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick]
\tikzstyle{unitary local three}=[fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick]
\tikzstyle{unitary all}=[fill=highlightone, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=60, minimum height=150, rounded corners, thick]
\tikzstyle{unitary ansatz}=[fill=highlightone, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=150, rounded corners, thick]
% \tikzstyle{noisequbit}=[preaction={fill={rgb,255: red,122; green,209; blue,81}},draw=outline, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick, pattern=crosshatch]
% \tikzstyle{noiseall}=[draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=150, rounded corners, thick, pattern=crosshatch, fill=highlightthree]
% \tikzstyle{noise local}=[fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick]

\tikzstyle{noisequbit}=[preaction={fill={rgb,255: red,122; green,209; blue,81}},draw=outline, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick, pattern=crosshatch]
\tikzstyle{noiseall}=[preaction={fill=highlightthree},draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=150, rounded corners, thick, pattern=crosshatch]
\tikzstyle{noiseallnonunital}=[preaction={fill=highlighttwo},draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=150, rounded corners, thick, pattern=crosshatch dots]
\tikzstyle{noise local}=[fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=12, minimum height=12, rounded corners, thick]


\tikzstyle{qubit}=[fill=grey, draw={rgb,255: red,7;green,34;blue,62}, shape=circle, thick, minimum height=10, minimum width=10, rounded corners, fill opacity=1]

\tikzstyle{qubit one}=[fill=highlightone, draw={rgb,255: red,7;green,34;blue,62}, shape=circle, thick, minimum height=10, minimum width=10, rounded corners, fill opacity=1]

\tikzstyle{qubit two}=[fill=highlighttwo, draw={rgb,255: red,7;green,34;blue,62}, shape=circle, thick, minimum height=10, minimum width=10, rounded corners, fill opacity=1]

\tikzstyle{qubit three}=[fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62}, shape=circle, thick, minimum height=10, minimum width=10, rounded corners, fill opacity=1]


\tikzstyle{mpo}=[fill=gray, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, thick, minimum height=10, minimum width=10, rounded corners, opacity=0.7]
\tikzstyle{ml}=[fill=gray, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, thick, minimum height=50, minimum width=50, rounded corners, opacity=0.7]
\tikzstyle{neuron}=[fill={rgb,255: red,12; green,144; blue,129}, draw={rgb,255: red,7;green,34;blue,62}, shape=circle, thick, minimum height=0.25mm, minimum width=0.25mm, rounded corners, opacity=0.7]
\tikzstyle{graph piquil circle1}=[fill={rgb,255: red,35; green,148; blue,168}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,79; green,80; blue,80}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph piquil rectangle1}=[fill={rgb,255: red,35; green,148; blue,168}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,79; green,80; blue,80}, shape=rectangle, tikzit category=Nodes, minimum width=45, minimum height=30, thick, fill opacity=0.8, text opacity=1]
\tikzstyle{graph piquil rectangle2}=[fill={rgb,255: red,168; green,35; blue,147}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,79; green,80; blue,80}, shape=rectangle, tikzit category=Nodes, minimum width=45, minimum height=30, thick, fill opacity=0.8, text opacity=1]
\tikzstyle{open circle}=[fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62}, shape=circle, minimum width=15, minimum height=15,thick]
\tikzstyle{diagram ellipse}=[fill=highlightone, draw={rgb,255: red,7;green,34;blue,62}, shape=ellipse, minimum width=135, minimum height=70,thick, fill opacity=0.7,node on layer=back]
\tikzstyle{diagram ellipse rotated}=[fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62}, shape=ellipse, minimum width=55, minimum height=30,thick, fill opacity=0.7, rotate=22.5,node on layer=front]
\tikzstyle{diagram ellipse _rotated}=[fill=highlighttwo, draw={rgb,255: red,7;green,34;blue,62}, shape=ellipse, minimum width=45, minimum height=35,thick, fill opacity=0.7, rotate=-32.5,node on layer=middle]
\tikzstyle{box}=[fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=20, minimum height=20, rounded corners, thick, fill opacity=1]
\tikzstyle{figure box}=[draw={rgb,255: red,7;green,34;blue,62}, shape=rectangle, minimum width=100, minimum height=60, rounded corners, thick]

% Edge styles
\tikzstyle{thick edge}=[-, line width=2, draw={rgb,255: red,7;green,34;blue,62}]
\tikzstyle{empty line}=[-, line width=2]
\tikzstyle{dashed line}=[-, dashed, fill=colorgreen, thick, draw=colorblue]
\tikzstyle{dashed line fill two}=[-, dashed,fill=highlighttwo, draw={rgb,255: red,7;green,34;blue,62},thick, fill opacity=0.7,node on layer=back]
\tikzstyle{dashed line fill three}=[-,dashed, fill=highlightthree, draw={rgb,255: red,7;green,34;blue,62},thick, fill opacity=0.7,node on layer=back]
\tikzstyle{red edge}=[-, line width=2, draw={rgb,255: red,191; green,0; blue,64}]
\tikzstyle{green fill}=[-, fill={rgb,255: red,18; green,135; blue,65}, draw={rgb,255: red,18; green,135; blue,65}]
\tikzstyle{orange fill}=[-, fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{quantum}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{classical}=[-, fill=black, line width=1.3]
% \tikzstyle{mps edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{mps edge}=[-, line width=1.45, draw=colorblue]
\tikzstyle{mps thin edge}=[-, line width=0.8, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{outline}=[-, fill=colorgreen, thick, draw=colorblue]
\tikzstyle{state}=[-, fill={rgb,255: red,167; green,82; blue,167}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{vector edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{graph edge}=[-, line width=1.3, draw={rgb,255: red,0; green,0; blue,0}]
\tikzstyle{graph arrow}=[->, line width=1.3, draw={rgb,255: red,7;green,34;blue,62}, >=latex]
\tikzstyle{graph double arrow}=[<->, line width=1.3, draw={rgb,255: red,7;green,34;blue,62}, >=latex]
\tikzstyle{green edge}=[-, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{green dashed edge}=[-, dashed, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{purple edge}=[-, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]
\tikzstyle{purple dashed edge}=[-, dashed, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]
\tikzstyle{wire}=[-, draw={rgb,255: red,7;green,34;blue,62}, thick, line width=1, fill=white]
\tikzstyle{mpoleg}=[-, fill=gray, thick, draw=black, fill opacity=0.7]
\tikzstyle{line}=[-, fill=none, thick, draw=black, fill opacity=0]
\tikzstyle{dashed line}=[-, dashed,fill=none,draw=gray, line width=1.5]
\tikzstyle{connection}=[-, fill=none, thick, line width=1, draw=black]
\tikzstyle{piquil arrow}=[->, line width=1.3, draw={rgb,255: red,79; green,80; blue,80}, >=latex]
\tikzstyle{workflow edge}=[-, dashed,draw=highlighttwo, line width=1.5]
\tikzstyle{transverse arrow}=[->,draw={rgb,255: red,122; green,209; blue,81}, line width=2, >=latex]
\tikzstyle{spin arrow}=[->,draw=highlightone, line width=2, >=latex]
\tikzstyle{leg}=[-, fill=none, thick, line width=1, draw={rgb,255: red,7;green,34;blue,62}]
\tikzstyle{figure arrow}=[->, line width=1.3, draw={rgb,255: red,7;green,34;blue,62}, >=latex]
\tikzstyle{draw arrow}=[->, line width=1.3, draw=black, >={to[width=50mm]}]
